ALMA detection of sulfur dioxide and carbon monoxide in the atmosphere of Neptune

The space and ground-based observations have shown a lot of activities and instabilities in the atmosphere of the giant ice planet Neptune. Using the archival data of high resolution Atacama Large Millimeter/Submillimeter Array (ALMA) with band 7 observation, we present the spectroscopic detection of the rotational emission line of sulfur dioxide (SO$_{2}$) at frequency $\nu$ = 343.476 GHz with transition J=57$_{15,43}$$-$58$_{14,44}$. We also re-detect the emission line of carbon monoxide (CO) at frequency $\nu$ = 345.795 GHz with transition J=3$-$2. The molecular lines of SO$_{2}$ and CO in the atmosphere of Nepure are detected with the $\geq$4$\sigma$ statistical significance. The statistical column density of SO$_{2}$ is N(SO$_{2}$) = 2.61$\times$10$^{15}$ cm$^{-2}$ with rotational temperature $T_{SO_{2}}$ = 50 K and the statistical column density CO is N(CO) = 1.86$\times$10$^{19}$ cm$^{-2}$ with $T_{CO}$ = 29 K. The typical mixing ratio in the atmosphere of Neptune for SO$_{2}$ is 1.24$\times$10$^{-10}$ and CO is 0.88$\times$10$^{-6}$. The SO$_{2}$ and CO gas in the atmosphere of Neptune may create due to Shoemaker-Levy 9 impacts in Jovian planets since 1994.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

